Change Detection in Multivariate Datastreams: Likelihood and Detectability Loss

We address the problem of detecting changes in multivariate datastreams, and we investigate the intrinsic difficulty that change-detection methods have to face when the data dimension scales. In particular, we consider a general approach where changes are detected by comparing the distribution of the log-likelihood of the datastream over different time windows. Despite the fact that this approach constitutes the frame of several change-detection methods, its effectiveness when data dimension scales has never been investigated, which is indeed the goal of our paper. We show that the magnitude of the change can be naturally measured by the symmetric Kullback-Leibler divergence between the pre- and post-change distributions, and that the detectability of a change of a given magnitude worsens when the data dimension increases. This problem, which we refer to as \emph{detectability loss}, is due to the linear relationship between the variance of the log-likelihood and the data dimension. We analytically derive the detectability loss on Gaussian-distributed datastreams, and empirically demonstrate that this problem holds also on real-world datasets and that can be harmful even at low data-dimensions (say, 10).

==> gauss_LP_test_L.txt <==
1.000000 1.000000
2.000000 0.998460
4.000000 0.979820
8.000000 0.867600
16.000000 0.624100
32.000000 0.365120
64.000000 0.205020
128.000000 0.124280


==> gauss_LP_test_L_hat.txt <==
1.000000 0.999920
2.000000 0.996600
4.000000 0.975080
8.000000 0.860920
16.000000 0.621520
32.000000 0.362460
64.000000 0.204300
128.000000 0.123860


==> gauss_LP_test_L_hat_100.txt <==
1.000000 0.999940
2.000000 0.993340
4.000000 0.958440
8.000000 0.825780
16.000000 0.571840
32.000000 0.312060
64.000000 0.154660
128.000000 0.076480


==> gauss_t-test_L.txt <==
1.000000 1.000000
2.000000 0.999960
4.000000 0.998960
8.000000 0.974360
16.000000 0.845720
32.000000 0.611700
64.000000 0.389440
128.000000 0.252440


==> gauss_t-test_L_hat.txt <==
1.000000 0.999980
2.000000 0.999880
4.000000 0.998200
8.000000 0.971700
16.000000 0.841620
32.000000 0.608620
64.000000 0.387700
128.000000 0.251920


==> gauss_t-test_L_hat_100.txt <==
1.000000 0.999980
2.000000 0.999460
4.000000 0.994660
8.000000 0.950660
16.000000 0.795140
32.000000 0.539220
64.000000 0.303020
128.000000 0.148580


==> gmm_variance_L_hat_lower.txt <==
1.00 5.18
2.00 11.88
4.00 25.44
8.00 52.70
16.00 105.95
32.00 218.95
64.00 421.11
128.00 852.05


==> gmm_variance_L_hat_upper.txt <==
1.00 0.40
2.00 1.02
4.00 2.10
8.00 4.17
16.00 8.35
32.00 16.64
64.00 32.96
128.00 65.71


==> gmm_variance_L_lower.txt <==
1.00 5.49
2.00 11.32
4.00 24.26
8.00 49.95
16.00 100.97
32.00 206.58
64.00 404.02
128.00 805.97


==> gmm_variance_L_upper.txt <==
1.00 0.39
2.00 0.97
4.00 2.01
8.00 4.02
16.00 8.08
32.00 16.09
64.00 31.86
128.00 63.69


==> particle_LP-test_L_hat_lower.txt <==
1.000000 0.994500
2.000000 0.897750
3.000000 0.841750
4.000000 0.777500
5.000000 0.712000
6.000000 0.653250
7.000000 0.619500
8.000000 0.575500
9.000000 0.527500
10.000000 0.503750
11.000000 0.488750
12.000000 0.428250
13.000000 0.409250
14.000000 0.385000
15.000000 0.364750
16.000000 0.339750
17.000000 0.330750
18.000000 0.302250
19.000000 0.294500
20.000000 0.287000
21.000000 0.284250
22.000000 0.277000
23.000000 0.285750
24.000000 0.281250
25.000000 0.267250
26.000000 0.254250
27.000000 0.240500
28.000000 0.237250
29.000000 0.216000
30.000000 0.191250
31.000000 0.195500
32.000000 0.180000
33.000000 0.173500
34.000000 0.154750
35.000000 0.158250
36.000000 0.150750
37.000000 0.146000
38.000000 0.133500
39.000000 0.133000
40.000000 0.139000
41.000000 0.117750
42.000000 0.123750
43.000000 0.117500
44.000000 0.124750
45.000000 0.111000
46.000000 0.108000
47.000000 0.108750
48.000000 0.118750
49.000000 0.100000
50.000000 0.098000


==> particle_LP-test_L_hat_upper.txt <==
1.000000 0.998500
2.000000 0.975750
3.000000 0.945250
4.000000 0.909250
5.000000 0.859750
6.000000 0.796750
7.000000 0.753000
8.000000 0.690250
9.000000 0.636000
10.000000 0.606500
11.000000 0.574500
12.000000 0.511500
13.000000 0.478250
14.000000 0.447750
15.000000 0.425750
16.000000 0.394250
17.000000 0.371000
18.000000 0.349250
19.000000 0.325250
20.000000 0.309000
21.000000 0.312500
22.000000 0.291750
23.000000 0.292750
24.000000 0.278750
25.000000 0.273750
26.000000 0.265250
27.000000 0.237250
28.000000 0.234750
29.000000 0.216500
30.000000 0.189000
31.000000 0.184250
32.000000 0.174000
33.000000 0.166250
34.000000 0.153250
35.000000 0.153000
36.000000 0.141500
37.000000 0.141750
38.000000 0.125750
39.000000 0.124750
40.000000 0.127250
41.000000 0.115500
42.000000 0.118250
43.000000 0.105750
44.000000 0.117750
45.000000 0.104750
46.000000 0.104000
47.000000 0.105250
48.000000 0.102000
49.000000 0.091000
50.000000 0.090750


==> particle_t-test_L_hat_lower.txt <==
1.000000 0.695750
2.000000 0.405500
3.000000 0.306500
4.000000 0.243250
5.000000 0.191750
6.000000 0.162750
7.000000 0.142250
8.000000 0.124500
9.000000 0.104250
10.000000 0.107250
11.000000 0.097500
12.000000 0.089250
13.000000 0.076000
14.000000 0.078000
15.000000 0.085750
16.000000 0.076000
17.000000 0.074500
18.000000 0.065750
19.000000 0.069000
20.000000 0.060750
21.000000 0.072250
22.000000 0.062750
23.000000 0.061000
24.000000 0.055750
25.000000 0.060000
26.000000 0.061750
27.000000 0.064000
28.000000 0.064750
29.000000 0.058000
30.000000 0.053500
31.000000 0.050500
32.000000 0.056000
33.000000 0.058250
34.000000 0.059250
35.000000 0.054750
36.000000 0.050500
37.000000 0.054750
38.000000 0.053000
39.000000 0.054500
40.000000 0.049000
41.000000 0.048750
42.000000 0.054250
43.000000 0.052750
44.000000 0.052000
45.000000 0.051500
46.000000 0.053000
47.000000 0.047500
48.000000 0.049500
49.000000 0.048250
50.000000 0.053000


==> particle_t-test_L_hat_upper.txt <==
1.000000 0.979500
2.000000 0.938500
3.000000 0.899500
4.000000 0.838000
5.000000 0.748250
6.000000 0.680000
7.000000 0.608750
8.000000 0.558000
9.000000 0.482500
10.000000 0.457500
11.000000 0.415500
12.000000 0.384750
13.000000 0.345000
14.000000 0.333750
15.000000 0.322000
16.000000 0.309500
17.000000 0.296000
18.000000 0.270000
19.000000 0.269500
20.000000 0.245750
21.000000 0.267500
22.000000 0.245250
23.000000 0.256750
24.000000 0.244750
25.000000 0.247250
26.000000 0.246500
27.000000 0.228750
28.000000 0.219750
29.000000 0.214000
30.000000 0.192000
31.000000 0.189250
32.000000 0.172250
33.000000 0.168750
34.000000 0.164750
35.000000 0.162750
36.000000 0.148000
37.000000 0.146500
38.000000 0.139750
39.000000 0.134000
40.000000 0.142000
41.000000 0.138500
42.000000 0.123000
43.000000 0.122750
44.000000 0.129000
45.000000 0.117000
46.000000 0.116000
47.000000 0.121250
48.000000 0.110000
49.000000 0.114750
50.000000 0.113500


==> wine_LP-test_L_hat_lower.txt <==
1.000000 0.958500
2.000000 0.753200
3.000000 0.649800
4.000000 0.558400
5.000000 0.474400
6.000000 0.416700
7.000000 0.346600
8.000000 0.297300
9.000000 0.256100
10.000000 0.213900
11.000000 0.186500


==> wine_LP-test_L_hat_upper.txt <==
1.000000 0.995200
2.000000 0.969400
3.000000 0.961200
4.000000 0.934900
5.000000 0.897100
6.000000 0.854500
7.000000 0.789000
8.000000 0.717000
9.000000 0.657800
10.000000 0.574300
11.000000 0.523000


==> wine_LP_test_L_hat_lower.txt <==
1.000000 0.958500
2.000000 0.753200
3.000000 0.649800
4.000000 0.558400
5.000000 0.474400
6.000000 0.416700
7.000000 0.346600
8.000000 0.297300
9.000000 0.256100
10.000000 0.213900
11.000000 0.186500


==> wine_LP_test_L_hat_upper.txt <==
1.000000 0.995200
2.000000 0.969400
3.000000 0.961200
4.000000 0.934900
5.000000 0.897100
6.000000 0.854500
7.000000 0.789000
8.000000 0.717000
9.000000 0.657800
10.000000 0.574300
11.000000 0.523000


==> wine_t-test_L_hat_lower.txt <==
1.000000 0.649800
2.000000 0.376900
3.000000 0.274300
4.000000 0.199700
5.000000 0.173800
6.000000 0.148300
7.000000 0.123500
8.000000 0.110000
9.000000 0.101800
10.000000 0.088500
11.000000 0.075700


==> wine_t-test_L_hat_upper.txt <==
1.000000 0.955200
2.000000 0.942600
3.000000 0.918800
4.000000 0.866000
5.000000 0.823900
6.000000 0.763800
7.000000 0.699900
8.000000 0.624000
9.000000 0.553600
10.000000 0.471100
11.000000 0.416400

